Separating Automatic Relations

We study the separability problem for automatic relations (i.e., relations on finite words definable by synchronous automata) in terms of recognizable relations (i.e., finite unions of products of regular languages). This problem takes as input two automatic relations $R$ and $R'$, and asks if there exists a recognizable relation $S$ that contains $R$ and does not intersect $R'$. We show this problem to be undecidable when the number of products allowed in the recognizable relation is fixed. In particular, checking if there exists a recognizable relation $S$ with at most $k$ products of regular languages that separates $R$ from $R'$ is undecidable, for each fixed $k \geq 2$. Our proofs reveal tight connections, of independent interest, between the separability problem and the finite coloring problem for automatic graphs, where colors are regular languages.

==> todolist.txt <==
%%%%%%%%%%%%%%%%%%%%%%
%   TODO 
%%%%%%%%%%%%%%%%%%%%%%

Mention graph colorability in abstract?


%%%%%%%%%%%%%%%%%%%%%%
%   DONE 
%%%%%%%%%%%%%%%%%%%%%%

-p5 l170: please make the range of the indices explicit 
-p5 l188: word[s] s is missing
-p7 l274: use "are" instead of "is"
l. 538: "and then rewriting" -> "and then rewrite"
Definition of automatic graphs: It seems that you consider directed graphs without self-loops, which is the standard notion. However, the sentence "There is an edge [...] from word u to word v iff (u,v) ∈ R" might imply the presence of self-loops. It would be helpful to clarify this and explicitly state what happens to self-loops.
Line 203: "In fact, take any v" is awkwardly phrased. Do you mean "Indeed, take any v"?
Line 232: "the number of colors be bounded" → "the number of colors is bounded"
Line 228: "The first such a restriction" → "The first such restriction"
-p5 l189: comp l and r: consider using \ell instead of l
Proof sketch of Lemma 4.2: The sketch would be even better if you explicitly state that, while simulating a transition in the new machine, you transform the a^nb^n at the end of the configuration into a^{n+1}b^{n+1}.

Proof of Theorem 4.4: Technically, you only defined automatic graphs with a set of vertices of the form A^*.
It would be helpful to add a remark explaining what "automatic" means when considering other types of vertices.
Alternatively, you can explain how the construction presented in the proof can be done with an extended alphabet,
as you did in the proof of Theorem 5.6
Mention Achim's book.

Explicitely state RE/coRE bounds.
